MorphoHELM: A Comprehensive Benchmark for Evaluating Representations for Microscopy-Based Morphology Assays

Microscopy images contain rich information about how cells respond to perturbations, making them essential to applications like drug screening. To quantify images, researchers often use representation extraction methods, and recent years have seen a proliferation of deep learning methods. While measuring the quality of these representations is essential, evaluation remains fragmented, with each proposed model evaluated on different tasks and datasets, using custom pipelines and metrics, making it difficult to fairly compare models. Here, we introduce MorphoHELM, a comprehensive open benchmark for evaluating feature extraction methods for Cell Painting, the most widely-used morphological profiling assay. MorphoHELM consolidates evaluation standards in the field, extends and corrects them to be more robust, and evaluates on the widest range of methods to date. A defining feature of the benchmark is that each task is evaluated at different degrees of batch effects (or technical noise), directly quantifying how the ability of methods to detect biological signal degrades as noise increases. Together, these properties enable MorphoHELM to detect trade-offs between methods, and we demonstrate that models that excel at certain kinds of biological signal are weaker at others. We show that no existing model outperforms classic computer vision analytic strategies across all settings, which remain the strongest general use-case representations. All datasets, code, and evaluation tools are publicly available at https://github.com/microsoft/MorphoHELM.

==> data/jaccard/bbbc036-moa-jaccard.dat <==
x y C
0 0 1
1 0 0.4166666667
2 0 0.465648855
3 0 0.3923076923
4 0 0.4369747899
5 0 0.4761904762
6 0 0.2056074766
7 0 0.4132231405
0 1 0.4166666667
1 1 1
2 1 0.456
3 1 0.4016393443
4 1 0.4375
5 1 0.4426229508
6 1 0.2395833333
7 1 0.4247787611
0 2 0.465648855
1 2 0.456
2 2 1
3 2 0.6637931034
4 2 0.5
5 2 0.5967741935
6 2 0.2155172414
7 2 0.464
0 3 0.3923076923
1 3 0.4016393443
2 3 0.6637931034
3 3 1
4 3 0.4827586207
5 3 0.5327868852
6 3 0.2037037037
7 3 0.4700854701
0 4 0.4369747899
1 4 0.4375
2 4 0.5
3 4 0.4827586207
4 4 1
5 4 0.5
6 4 0.2903225806
7 4 0.4862385321
0 5 0.4761904762
1 5 0.4426229508
2 5 0.5967741935
3 5 0.5327868852
4 5 0.5
5 5 1
6 5 0.1946902655
7 5 0.475
0 6 0.2056074766
1 6 0.2395833333
2 6 0.2155172414
3 6 0.2037037037
4 6 0.2903225806
5 6 0.1946902655
6 6 1
7 6 0.2371134021
0 7 0.4132231405
1 7 0.4247787611
2 7 0.464
3 7 0.4700854701
4 7 0.4862385321
5 7 0.475
6 7 0.2371134021
7 7 1


==> data/jaccard/cpg-moa-jaccard.dat <==
x y C
0 0 1
1 0 0.5042735043
2 0 0.5584415584
3 0 0.5296610169
4 0 0.4567307692
5 0 0.5102040816
6 0 0.3300492611
7 0 0.5133928571
0 1 0.5042735043
1 1 1
2 1 0.5146443515
3 1 0.5579399142
4 1 0.4319248826
5 1 0.5245901639
6 1 0.2769953052
7 1 0.5155555556
0 2 0.5584415584
1 2 0.5146443515
2 2 1
3 2 0.7417840376
4 2 0.4764150943
5 2 0.6170212766
6 2 0.2962962963
7 2 0.5442477876
0 3 0.5296610169
1 3 0.5579399142
2 3 0.7417840376
3 3 1
4 3 0.4811320755
5 3 0.635193133
6 3 0.3130841121
7 3 0.5283842795
0 4 0.4567307692
1 4 0.4319248826
2 4 0.4764150943
3 4 0.4811320755
4 4 1
5 4 0.4748858447
6 4 0.3195266272
7 4 0.4455445545
0 5 0.5102040816
1 5 0.5245901639
2 5 0.6170212766
3 5 0.635193133
4 5 0.4748858447
5 5 1
6 5 0.2775330396
7 5 0.5020920502
0 6 0.3300492611
1 6 0.2769953052
2 6 0.2962962963
3 6 0.3130841121
4 6 0.3195266272
5 6 0.2775330396
6 6 1
7 6 0.3214285714
0 7 0.5133928571
1 7 0.5155555556
2 7 0.5442477876
3 7 0.5283842795
4 7 0.4455445545
5 7 0.5020920502
6 7 0.3214285714
7 7 1


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-crispr-fs.dat <==
x y C
0 0 0.07047490102
1 0 0.01336666941
0 1 0.06977411618
1 1 0.01317813676
0 2 0.0694254628
1 2 0.00720397631
0 3 0.06247458343
1 3 0.00543098848
0 4 0.06061689719
1 4 0.004169206294
0 5 0.03848146507
1 5 0.02199305505
0 6 0.01858711451
1 6 0.000449392375
0 7 0.01543553379
1 7 0.002872823172


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-crispr-or.dat <==
x y C
0 0 13.06013727
1 0 12.00375403
0 1 13.04523425
1 1 11.93480001
0 2 12.98256682
1 2 11.80875352
0 3 12.78042635
1 3 11.67523289
0 4 12.61866459
1 4 11.73420721
0 5 11.9297474
1 5 11.56200071
0 6 11.46543264
1 6 11.42274126
0 7 11.13901536
1 7 11.68101228


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-knn-map-compound.dat <==
x y C
0 0 0.1947565579
1 0 0.1618409695
2 0 0.08834195423
3 0 0.08457709072
0 1 0.164590571
1 1 0.163590026
2 1 0.1715992044
3 1 0.1064128407
0 2 0.1623662129
1 2 0.1383232342
2 2 0.05173566438
3 2 0.07603656362
0 3 0.1590347894
1 3 0.1308145403
2 3 0.07000912009
3 3 0.06826306566
0 4 0.1488884019
1 4 0.110295653
2 4 0.02708300099
3 4 0.06918520072
0 5 0.1219081656
1 5 0.09740562821
2 5 0.06172187194
3 5 0.05595351317
0 6 0.04635677937
1 6 0.02706846748
2 6 0.02709515335
3 6 0.03237870096
0 7 0.01085654381
1 7 0.01008262757
2 7 0.01788886212
3 7 0.006840757601


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-knn-map-tgt2.dat <==
x y C
0 0 2.889942292
1 0 3.111170267
2 0 2.347234996
3 0 0.6277766474
0 1 2.224396357
1 1 2.417787598
2 1 1.833080401
3 1 0.4957643132
0 2 2.217861587
1 2 2.432550153
2 2 1.755369928
3 2 0.464164684
0 3 2.039557248
1 3 2.295582684
2 3 1.562968711
3 3 0.3605311202
0 4 1.567208073
1 4 1.747585996
2 4 0.9729182397
3 4 0.3163114644
0 5 1.263506575
1 5 1.287499303
2 5 1.193618925
3 5 0.4188323155
0 6 1.246411051
1 6 1.336280434
2 6 1.219072026
3 6 0.2492640941
0 7 0.4504537035
1 7 0.4602222784
2 7 0.4330397063
3 7 0.1891557062


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-knn-recall-compound.dat <==
x y C
0 0 0.3384943669
1 0 0.2565698391
2 0 0.0698581245
3 0 0.1257446241
0 1 0.2546646175
1 1 0.1879818623
2 1 0.06604768135
3 1 0.1028819652
0 2 0.2349773279
1 2 0.2038587088
2 2 0.04000965312
3 2 0.1092327038
0 3 0.2629205777
1 3 0.1752803851
2 3 0.01016118175
3 3 0.1257446241
0 4 0.1790908283
1 4 0.1320953627
2 4 0.0311186191
3 4 0.07493871537
0 5 0.06223723819
1 5 0.03048354524
2 5 0.01206640332
3 5 0.03175369295
0 6 0.04572531785
1 6 0.05144098259
2 6 0.008255960168
3 6 0.004445517014
0 7 0.004445517014
1 7 0.003175369295
2 7 0.004445517014
3 7 0.001270147718


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-knn-recall-tgt2.dat <==
x y C
0 0 18.25478321
1 0 21.99752719
2 0 12.02456045
3 0 4.798927052
0 1 15.43829502
1 1 19.98994111
2 1 10.59116914
3 1 4.421718812
0 2 15.28950732
1 2 19.85163143
2 2 5.169848488
3 2 3.855906452
0 3 12.63438044
1 3 18.74934512
2 3 8.321632893
3 3 3.948112911
0 4 13.43909135
1 4 17.20069574
2 4 9.298183114
3 4 3.602338691
0 5 4.767493032
1 5 6.10029548
2 5 3.28590289
3 5 1.521406568
0 6 2.694943314
1 6 2.870973826
2 6 1.47739894
3 6 0.6580188185
0 7 0.7586076825
1 7 0.7963285065
2 7 0.5762903665
3 7 0.4170246652


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-moa-fs-bbbc036-2col.dat <==
x y C
0 0 0.07076350093
1 0 0.07076350093
0 1 0.06983240223
1 1 0.06983240223
0 2 0.06983240223
1 2 0.06983240223
0 3 0.06797020484
1 3 0.06797020484
0 4 0.05121042831
1 4 0.05121042831
0 5 0.02793296089
1 5 0.02793296089
0 6 0.02234636872
1 6 0.02234636872
0 7 0.01862197393
1 7 0.01862197393


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-moa-fs-cpgmoa.dat <==
x y C
0 0 0.1218795888
1 0 0.06387665198
2 0 0.02936857562
0 1 0.1167400881
1 1 0.06314243759
2 1 0.0315712188
0 2 0.1013215859
1 2 0.04625550661
2 2 0.02276064611
0 3 0.06534508076
1 3 0.06901615272
2 3 0.03450807636
0 4 0.107195301
1 4 0.04258443465
2 4 0.005873715125
0 5 0.09030837004
1 5 0.03083700441
2 5 0.01908957416
0 6 0.03230543319
1 6 0.005139500734
2 6 0.0007342143906
0 7 0.03010279001
1 7 0.0007342143906
2 7 0


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-moa-or-bbbc036-2col.dat <==
x y C
0 0 10.65193089
1 0 10.65193089
0 1 10.5338451
1 1 10.5338451
0 2 10.43988129
1 2 10.43988129
0 3 10.42214182
1 3 10.42214182
0 4 10.08407482
1 4 10.08407482
0 5 9.345708056
1 5 9.345708056
0 6 9.238026012
1 6 9.238026012
0 7 9.18682086
1 7 9.18682086


==> data/qc/csall-plate-nopca-madctrl-plate-nosph-moa-or-cpgmoa.dat <==
x y C
0 0 11.40134349
1 0 9.957433329
2 0 9.415672011
0 1 11.24070495
1 1 9.874347297
2 1 9.40857906
0 2 10.62288665
1 2 9.503711933
2 2 9.117594598
0 3 9.595830237
1 3 10.15429369
2 3 9.458665785
0 4 10.59175245
1 4 9.532755963
2 4 8.896519263
0 5 10.24855786
1 5 9.147925209
2 5 8.941796731
0 6 8.721504641
1 6 8.521683105
2 6 8.532300986
0 7 8.666834282
1 7 8.319772654
2 7 8.398995021


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-crispr-fs.dat <==
x y C
0 0 0.07163562157
1 0 0.006312101841
0 1 0.06526619328
1 1 0.01363707067
0 2 0.06276616113
1 2 0.01072320145
0 3 0.06115953448
1 3 0.01224589043
0 4 0.05995011207
1 4 0.006164252455
0 5 0.05862917295
1 5 0.009124064148
0 6 0.05862450854
1 6 0.005907865371
0 7 0.04697355748
1 7 0.0007286700381


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-crispr-or.dat <==
x y C
0 0 13.01064751
1 0 11.85069006
0 1 12.86301304
1 1 11.96460883
0 2 12.76747103
1 2 11.95489739
0 3 12.76613263
1 3 11.98400712
0 4 12.71119996
1 4 11.76577248
0 5 12.70943604
1 5 11.7875799
0 6 12.70334975
1 6 11.88832163
0 7 12.31548754
1 7 11.58934719


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-knn-map-compound.dat <==
x y C
0 0 0.4242120465
1 0 0.3603583973
2 0 0.1072441922
3 0 0.1354770184
0 1 0.245675476
1 1 0.1659343802
2 1 0.02343206149
3 1 0.1242920723
0 2 0.2027238887
1 2 0.1620267508
2 2 0.05281178506
3 2 0.0829775674
0 3 0.1713362574
1 3 0.134588464
2 3 0.05740756123
3 3 0.06641726124
0 4 0.1590330215
1 4 0.1103741635
2 4 0.06348520066
3 4 0.07783331457
0 5 0.1436232306
1 5 0.1036845062
2 5 0.04803653625
3 5 0.0595485421
0 6 0.136153354
1 6 0.0982264979
2 6 0.05010450627
3 6 0.0621540513
0 7 0.03154787107
1 7 0.02601857281
2 7 0.02439848923
3 7 0.01428048995


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-knn-map-tgt2.dat <==
x y C
0 0 4.663769961
1 0 4.818721542
2 0 3.928300176
3 0 0.6767357118
0 1 3.528435541
1 1 3.691007556
2 1 3.122423659
3 1 0.7385495278
0 2 3.328660554
1 2 3.446719545
2 2 2.610618331
3 2 0.6573424365
0 3 3.035986629
1 3 3.203314688
2 3 2.709860369
3 3 0.6083961744
0 4 2.444267014
1 4 2.587144244
2 4 2.033014931
3 4 0.5076312291
0 5 2.338809362
1 5 2.502403847
2 5 1.738297241
3 5 0.4681166237
0 6 1.69135791
1 6 1.855828256
2 6 0.9269874518
3 6 0.3474000242
0 7 0.6162330406
1 7 0.6374917411
2 7 0.5239548498
3 7 0.1938633043


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-knn-recall-compound.dat <==
x y C
0 0 0.887833255
1 0 0.7296998641
2 0 0.07811408467
3 0 0.2768922026
0 1 0.4248644117
1 1 0.3130914125
2 1 0.01333655104
3 1 0.202588561
0 2 0.3029302308
1 2 0.2324370324
2 2 0.03937457926
3 2 0.1212991071
0 3 0.2730817594
1 3 0.1809960498
2 3 0.0387395054
3 3 0.1009767436
0 4 0.2375176233
1 4 0.1479722092
2 4 0.03937457926
3 4 0.1066924083
0 5 0.2222758507
1 5 0.1409863967
2 5 0.03048354524
3 5 0.09145063571
0 6 0.2089392996
1 6 0.1327304365
2 6 0.0311186191
3 6 0.0870051187
0 7 0.02667310208
1 7 0.02032236349
2 7 0.008255960168
3 7 0.008255960168


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-knn-recall-tgt2.dat <==
x y C
0 0 25.37773214
1 0 28.49179572
2 0 14.63567971
3 0 5.042016807
0 1 20.32523733
1 1 21.72719462
2 1 12.77059452
3 1 5.069259624
0 2 18.91908883
1 2 20.05909596
2 2 11.09411346
3 2 4.589366919
0 3 18.34489407
1 3 19.93335988
2 3 11.43150527
3 3 4.819883065
0 4 17.59257319
1 4 20.1303464
2 4 9.126343804
3 4 4.199585071
0 5 18.36585008
1 5 22.23642574
2 5 5.649741193
3 5 4.381902387
0 6 16.81300949
1 6 18.3889017
2 6 10.12175444
3 6 3.966973323
0 7 3.560426664
1 7 4.124143423
2 7 1.77706993
3 7 0.8675789518


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-moa-fs-bbbc036-2col.dat <==
x y C
0 0 0.09497206704
1 0 0.09497206704
0 1 0.08938547486
1 1 0.08938547486
0 2 0.08472998138
1 2 0.08472998138
0 3 0.08379888268
1 3 0.08379888268
0 4 0.07541899441
1 4 0.07541899441
0 5 0.07541899441
1 5 0.07541899441
0 6 0.07448789572
1 6 0.07448789572
0 7 0.03631284916
1 7 0.03631284916


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-moa-fs-cpgmoa.dat <==
x y C
0 0 0.1431718062
1 0 0.07121879589
2 0 0.03744493392
0 1 0.1365638767
1 1 0.07342143906
2 1 0.03524229075
0 2 0.1358296623
1 2 0.06975036711
2 2 0.03597650514
0 3 0.1284875184
1 3 0.06020558003
2 3 0.02496328928
0 4 0.1204111601
1 4 0.04992657856
2 4 0.02202643172
0 5 0.1299559471
1 5 0.04552129222
2 5 0.005873715125
0 6 0.093979442
1 6 0.03230543319
2 6 0.01101321586
0 7 0.06975036711
1 7 0.01688693098
2 7 0.006607929515


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-moa-or-bbbc036-2col.dat <==
x y C
0 0 11.36899666
1 0 11.36899666
0 1 11.2333478
1 1 11.2333478
0 2 11.08857897
1 2 11.08857897
0 3 11.05229646
1 3 11.05229646
0 4 10.91501631
1 4 10.91501631
0 5 10.90353475
1 5 10.90353475
0 6 10.77741406
1 6 10.77741406
0 7 9.723859585
1 7 9.723859585


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-moa-or-cpgmoa.dat <==
x y C
0 0 12.10102447
1 0 10.16391418
2 0 9.514827023
0 1 12.12981544
1 1 10.12223413
2 1 9.521420075
0 2 11.93972876
1 2 10.04284838
2 2 9.533627616
0 3 11.52643269
1 3 10.00604443
2 3 9.44246065
0 4 11.34860209
1 4 9.653943737
2 4 9.192726419
0 5 11.36121065
1 5 9.621897715
2 5 8.777580733
0 6 10.5435383
1 6 9.189853287
2 6 8.898064053
0 7 9.608579572
1 7 8.934711568
2 7 8.744919485


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-negative-control-map-compound.dat <==
x y C
0 0 1.903509167
1 0 1.559211112
2 0 0.7137059062
3 0 0.5941182071
0 1 1.082553333
1 1 0.7208634554
2 1 0.1258922936
3 1 0.4273011769
0 2 0.9357204292
1 2 0.7393533082
2 2 0.2623095056
3 2 0.2881016318
0 3 0.8559441043
1 3 0.6661962139
2 3 0.4345558778
3 3 0.3746826945
0 4 0.8549741271
1 4 0.6702942665
2 4 0.3594488206
3 4 0.293324621
0 5 0.7549439742
1 5 0.5860030277
2 5 0.3611653986
3 5 0.2812302007
0 6 0.6330822316
1 6 0.4945012818
2 6 0.254252011
3 6 0.2087874591
0 7 0.2290556451
1 7 0.1844393689
2 7 0.1405749262
3 7 0.09302678128


==> data/qc/csall-plate-pca64-madctrl-plate-nosph-negative-control-map-tgt2.dat <==
x y C
0 0 14.45303708
1 0 14.53412543
2 0 12.90293516
3 0 2.302660539
0 1 13.46223369
1 1 13.51522683
2 1 12.32096899
3 1 2.792653029
0 2 12.8174237
1 2 12.87317648
2 2 11.8208519
3 2 2.685489908
0 3 12.26602092
1 3 12.28348742
2 3 10.84193134
3 3 2.578931437
0 4 11.51764033
1 4 11.6194764
2 4 10.34373669
3 4 2.313493763
0 5 11.06200575
1 5 11.13409828
2 5 10.07880075
3 5 2.405046442
0 6 6.184379976
1 6 6.257224827
2 6 4.355652854
3 6 1.441190305
0 7 4.39139142
1 7 4.425852844
2 7 3.670719556
3 7 1.242056521


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-crispr-fs.dat <==
x y C
0 0 0.07417092837
1 0 0.005176350078
0 1 0.07279825
1 1 0.01790218357
0 2 0.06311245571
1 2 0.01236157413
0 3 0.06308739373
1 3 0.00648922746
0 4 0.06270385505
1 4 0.01217510142
0 5 0.06121295739
1 5 0.00830744557
0 6 0.0609793062
1 6 0.01035284529
0 7 0.05589218852
1 7 0.0009562517583


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-crispr-or.dat <==
x y C
0 0 13.06752564
1 0 11.87930394
0 1 13.03133105
1 1 12.11603605
0 2 12.82317678
1 2 11.90372503
0 3 12.80237391
1 3 11.99804371
0 4 12.78201376
1 4 11.88413993
0 5 12.77757096
1 5 12.02757943
0 6 12.77215853
1 6 11.98275655
0 7 12.54777493
1 7 11.48506547


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-knn-map-compound.dat <==
x y C
0 0 0.3961198291
1 0 0.3167163761
2 0 0.1081293345
3 0 0.2347121586
0 1 0.1620929671
1 1 0.1041525932
2 1 0.02120483563
3 1 0.1269577372
0 2 0.1554458116
1 2 0.1341198957
2 2 0.06691207052
3 2 0.08819403133
0 3 0.1461437146
1 3 0.1184006511
2 3 0.0716129529
3 3 0.0744801186
0 4 0.1428423621
1 4 0.1012158399
2 4 0.07495213655
3 4 0.09143254858
0 5 0.1273517875
1 5 0.1053446727
2 5 0.05623679048
3 5 0.06868522815
0 6 0.1213558709
1 6 0.09935483004
2 6 0.06321994546
3 6 0.06383699087
0 7 0.01385310195
1 7 0.01658171196
2 7 0.01561266802
3 7 0.01005414758


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-knn-map-tgt2.dat <==
x y C
0 0 1.248164147
1 0 1.405545614
2 0 0.9214893273
3 0 0.1893687446
0 1 0.8543208155
1 1 0.9360195046
2 1 0.7483478686
3 1 0.1722292342
0 2 0.8270906588
1 2 0.9067280073
2 2 0.6416990783
3 2 0.234690227
0 3 0.7448967406
1 3 0.8387051773
2 3 0.616489183
3 3 0.1920314831
0 4 0.7183114063
1 4 0.805654397
2 4 0.6302261023
3 4 0.171959129
0 5 0.6373314867
1 5 0.7696842811
2 5 0.6561963773
3 5 0.1598141681
0 6 0.5043702971
1 6 0.5715937723
2 6 0.4075126423
3 6 0.1625847737
0 7 0.3567155242
1 7 0.3713716903
2 7 0.3663073551
3 7 0.1443906478


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-knn-recall-compound.dat <==
x y C
0 0 0.7424013413
1 0 0.5937940582
2 0 0.07938423239
3 0 0.4388360366
0 1 0.2495840266
1 1 0.1930624532
2 1 0.04000965312
3 1 0.1435266922
0 2 0.2559347652
1 2 0.144161766
2 2 0.004445517014
3 2 0.2013184133
0 3 0.2133848167
1 3 0.1498774307
2 3 0.0419148747
3 3 0.1054222606
0 4 0.2051288565
1 4 0.1193938855
2 4 0.04445517014
3 4 0.1187588116
0 5 0.1822661976
1 5 0.1232043287
2 5 0.04254994856
3 5 0.09653122658
0 6 0.1708348681
1 6 0.1238394025
2 6 0.03556413611
3 6 0.08954541413
0 7 0.005080590873
1 7 0.003810443155
2 7 0.001905221577
3 7 0.003175369295


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-knn-recall-tgt2.dat <==
x y C
0 0 8.72608395
1 0 9.744546198
2 0 5.391982229
3 0 3.158071209
0 1 7.464531947
1 1 7.510635177
2 1 4.383997988
3 1 2.682369706
0 2 6.643056225
1 2 6.844233953
2 2 4.027745762
3 2 2.474905174
0 3 6.41463568
1 3 6.800226325
2 3 4.04031937
3 3 2.386889918
0 4 5.840440915
1 4 6.345480836
2 4 3.434690584
3 4 2.489574383
0 5 5.626689579
1 5 6.318238018
2 5 3.556235462
3 5 2.108174941
0 6 4.2456883
1 6 5.551247931
2 6 1.592657013
3 6 2.699134517
0 7 0.5490475492
1 7 0.8382405331
2 7 0.4966575159
3 7 0.4358850772


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-moa-fs-bbbc036-2col.dat <==
x y C
0 0 0.1005586592
1 0 0.1005586592
0 1 0.09124767225
1 1 0.09124767225
0 2 0.08938547486
1 2 0.08938547486
0 3 0.08566108007
1 3 0.08566108007
0 4 0.07541899441
1 4 0.07541899441
0 5 0.07448789572
1 5 0.07448789572
0 6 0.07448789572
1 6 0.07448789572
0 7 0.03817504655
1 7 0.03817504655


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-moa-fs-cpgmoa.dat <==
x y C
0 0 0.1350954479
1 0 0.0704845815
2 0 0.03597650514
0 1 0.1328928047
1 1 0.07635829662
2 1 0.03083700441
0 2 0.1314243759
1 2 0.07415565345
2 2 0.03377386197
0 3 0.1365638767
1 3 0.0704845815
2 3 0.03010279001
0 4 0.1255506608
1 4 0.06607929515
2 4 0.02496328928
0 5 0.1204111601
1 5 0.046989721
2 5 0.003671071953
0 6 0.09618208517
1 6 0.03597650514
2 6 0.01468428781
0 7 0.06681350954
1 7 0.008810572687
2 7 0.003671071953


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-moa-or-bbbc036-2col.dat <==
x y C
0 0 11.51289931
1 0 11.51289931
0 1 11.14877418
1 1 11.14877418
0 2 11.0843609
1 2 11.0843609
0 3 11.05872247
1 3 11.05872247
0 4 10.91137882
1 4 10.91137882
0 5 10.80040365
1 5 10.80040365
0 6 10.71305577
1 6 10.71305577
0 7 9.74698083
1 7 9.74698083


==> data/qc/csall-plate-pca64-madctrl-plate-sphctrl-batch-moa-or-cpgmoa.dat <==
x y C
0 0 11.84274238
1 0 10.1908527
2 0 9.577988885
0 1 11.69767566
1 1 10.17641103
2 1 9.491007402
0 2 11.63181508
1 2 10.21245302
2 2 9.49167305
0 3 11.51433132
1 3 10.17919595
2 3 9.627028094
0 4 11.27596427
1 4 9.896381801
2 4 9.322517396
0 5 11.05397002
1 5 9.522608589
2 5 8.695174042
0 6 10.38819452
1 6 9.22397591
2 6 8.909701295
0 7 9.43801922
1 7 8.654108292
2 7 8.609156063


==> data/qc/nocs-pca64-madctrl-plate-nosph-crispr-fs.dat <==
x y C
0 0 0.06952122524
1 0 0.007702618075
0 1 0.06933183911
1 1 0.00865097347
0 2 0.06023232587
1 2 0.009879031149
0 3 0.0570855877
1 3 0.008838103407
0 4 0.05602689953
1 4 0.004365542183
0 5 0.05501911339
1 5 0.005298903362
0 6 0.0541033987
1 6 0.0002156036648
0 7 0.05219899145
1 7 0.005423338075


==> data/qc/nocs-pca64-madctrl-plate-nosph-crispr-or.dat <==
x y C
0 0 12.98385924
1 0 11.91111507
0 1 12.89294531
1 1 11.8787318
0 2 12.70139978
1 2 11.88660514
0 3 12.64622988
1 3 11.85001167
0 4 12.58252702
1 4 11.79593177
0 5 12.58097004
1 5 11.77033104
0 6 12.51835486
1 6 11.56336891
0 7 12.47081212
1 7 11.75645221


==> data/qc/nocs-pca64-madctrl-plate-nosph-knn-map-compound.dat <==
x y C
0 0 0.2174553166
1 0 0.1480904021
2 0 0.02584786364
3 0 0.1142951733
0 1 0.2062368247
1 1 0.1283514554
2 1 0.0529529506
3 1 0.1284666727
0 2 0.193818355
1 2 0.1204046076
2 2 0.04304297668
3 2 0.1201282576
0 3 0.1703842566
1 3 0.13755416
2 3 0.06179367426
3 3 0.07310094183
0 4 0.1591989557
1 4 0.1231487002
2 4 0.05578615174
3 4 0.0689489153
0 5 0.1358904829
1 5 0.1011944045
2 5 0.0520736723
3 5 0.06178638198
0 6 0.1191800632
1 6 0.08708750153
2 6 0.05347820047
3 6 0.05945048874
0 7 0.02761714662
1 7 0.01905549154
2 7 0.02321719553
3 7 0.01726891066


==> data/qc/nocs-pca64-madctrl-plate-nosph-knn-map-tgt2.dat <==
x y C
0 0 3.083524897
1 0 3.280500525
2 0 2.776397788
3 0 0.6559507916
0 1 2.709891609
1 1 2.87330249
2 1 2.339108769
3 1 0.5881272357
0 2 2.681130617
1 2 2.880878661
2 2 2.163150268
3 2 0.5065498085
0 3 2.195375286
1 3 2.339962473
2 3 1.862193842
3 3 0.4658241211
0 4 2.282727228
1 4 2.455790484
2 4 1.61736541
3 4 0.4284044724
0 5 1.782129577
1 5 1.906763277
2 5 1.363171855
3 5 0.3425379673
0 6 1.826236288
1 6 2.023635406
2 6 1.15491801
3 6 0.3599403366
0 7 0.5695307638
1 7 0.5941587708
2 7 0.4969303857
3 7 0.1871524234


==> data/qc/nocs-pca64-madctrl-plate-nosph-knn-recall-compound.dat <==
x y C
0 0 0.3886652018
1 0 0.2445034357
2 0 0.01270147718
3 0 0.1968728963
0 1 0.3397645146
1 1 0.1784557544
2 1 0.02540295436
3 1 0.2051288565
0 2 0.3302384067
1 2 0.1943326009
2 2 0.03175369295
3 2 0.1835363453
0 3 0.2641907254
1 3 0.1898870839
2 3 0.03429398839
3 3 0.1098677776
0 4 0.2457735835
1 4 0.1721050158
2 4 0.03429398839
3 4 0.09716630044
0 5 0.1943326009
1 5 0.1200289594
2 5 0.0387395054
3 5 0.08764019255
0 6 0.1822661976
1 6 0.1193938855
2 6 0.02921339752
3 6 0.07684393695
0 7 0.02413280665
1 7 0.01333655104
2 7 0.00698581245
3 7 0.01016118175


==> data/qc/nocs-pca64-madctrl-plate-nosph-knn-recall-tgt2.dat <==
x y C
0 0 19.19570821
1 0 21.21377229
2 0 11.80452231
3 0 4.882751105
0 1 19.10350175
1 1 21.79215826
2 1 10.58069113
3 1 4.68576458
0 2 18.57750582
1 2 22.55076594
2 2 6.364341248
3 2 4.388189191
0 3 16.95760599
1 3 19.31096628
2 3 10.58907353
3 3 4.576793311
0 4 16.88635554
1 4 19.52262202
2 4 8.338397703
3 4 4.136717031
0 5 15.16586685
1 5 17.02466523
2 5 9.205976655
3 5 3.730170372
0 6 14.22284625
1 6 18.17515036
2 6 5.806911293
3 6 3.472411408
0 7 3.059577946
1 7 3.778369203
2 7 1.573796601
3 7 0.8445273371


==> data/qc/nocs-pca64-madctrl-plate-nosph-moa-fs-bbbc036-2col.dat <==
x y C
0 0 0.09124767225
1 0 0.09124767225
0 1 0.09031657356
1 1 0.09031657356
0 2 0.0782122905
1 2 0.0782122905
0 3 0.07541899441
1 3 0.07541899441
0 4 0.07541899441
1 4 0.07541899441
0 5 0.07448789572
1 5 0.07448789572
0 6 0.07355679702
1 6 0.07355679702
0 7 0.03724394786
1 7 0.03724394786


==> data/qc/nocs-pca64-madctrl-plate-nosph-moa-fs-cpgmoa.dat <==
x y C
0 0 0.1395007342
1 0 0.06681350954
2 0 0.02422907489
0 1 0.1299559471
1 1 0.06607929515
2 1 0.03010279001
0 2 0.1233480176
1 2 0.0704845815
2 2 0.0315712188
0 3 0.1145374449
1 3 0.05359765051
2 3 0.02129221733
0 4 0.1292217327
1 4 0.04919236417
2 4 0.006607929515
0 5 0.09104258443
1 5 0.03010279001
2 5 0.01615271659
0 6 0.08223201175
1 6 0.02643171806
2 6 0.01027900147
0 7 0.05873715125
1 7 0.01688693098
2 7 0.005873715125


==> data/qc/nocs-pca64-madctrl-plate-nosph-moa-or-bbbc036-2col.dat <==
x y C
0 0 11.38682155
1 0 11.38682155
0 1 11.20075984
1 1 11.20075984
0 2 10.99733717
1 2 10.99733717
0 3 10.90757636
1 3 10.90757636
0 4 10.85934557
1 4 10.85934557
0 5 10.69807572
1 5 10.69807572
0 6 10.67813524
1 6 10.67813524
0 7 9.753947543
1 7 9.753947543


==> data/qc/nocs-pca64-madctrl-plate-nosph-moa-or-cpgmoa.dat <==
x y C
0 0 11.92572592
1 0 10.07441061
2 0 9.411479767
0 1 11.84309606
1 1 9.980310743
2 1 9.383341448
0 2 11.53799322
1 2 10.1031467
2 2 9.543264644
0 3 11.0584457
1 3 9.666263288
2 3 9.178793001
0 4 11.15667144
1 4 9.652947606
2 4 8.843031944
0 5 10.37545432
1 5 9.274926078
2 5 8.961740772
0 6 10.12411718
1 6 9.183235741
2 6 8.776112392
0 7 9.3498232
1 7 8.850848972
2 7 8.594276251

